Cosmic Ray Acceleration by Turbulence-Driven Magnetic Reconnection and the Origin of the Neutrinos in NGC 1068

The Seyfert Type II galaxy NGC 1068 has been identified as a potential neutrino source by IceCube, with a 4.2$\sigma $ significance detection of a 79$^{+22}_{-20}$ neutrino excess from 2011 to 2020, despite the absence of a gamma-ray counterpart. The observed high-energy neutrino emission indicates the presence of a hadronic component, along with strong gamma-ray absorption, likely via pair production, and efficient particle acceleration. In this work, we investigate turbulence-driven magnetic reconnection as a mechanism for particle acceleration in the coronal accretion flow surrounding the central black hole. We develop a one-zone model for both acceleration and emission, following the framework of de Gouveia Dal Pino and Lazarian (2005) and Kadowaki et al. (2015) to explore how fast magnetic reconnection in the inner coronal disk region accelerates protons and electrons, shaping the spectral energy distribution (SED). Our model incorporates strong pair production attenuation and interactions with optical, ultraviolet (OUV), and X-ray photon fields in the corona, which serve as effective targets for proton interactions. Unlike recent studies, we find that particle acceleration to the extreme energies required to explain observations is primarily driven by first-order Fermi acceleration within the turbulent reconnection layers in a large scale current sheet, rather than by drift acceleration. Additionally, we demonstrate that accelerated protons primarily lose energy through photopion interactions with the OUV background, subject to important constraints from the coronal X-ray emission.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

